The Strong Gravitational Lens Finding Challenge

Large scale imaging surveys will increase the number of galaxy-scale strong lensing candidates by maybe three orders of magnitudes beyond the number known today. Finding these rare objects will require picking them out of at least tens of millions of images and deriving scientific results from them will require quantifying the efficiency and bias of any search method. To achieve these objectives automated methods must be developed. Because gravitational lenses are rare objects reducing false positives will be particularly important. We present a description and results of an open gravitational lens finding challenge. Participants were asked to classify 100,000 candidate objects as to whether they were gravitational lenses or not with the goal of developing better automated methods for finding lenses in large data sets. A variety of methods were used including visual inspection, arc and ring finders, support vector machines (SVM) and convolutional neural networks (CNN). We find that many of the methods will be easily fast enough to analyse the anticipated data flow. In test data, several methods are able to identify upwards of half the lenses after applying some thresholds on the lens characteristics such as lensed image brightness, size or contrast with the lens galaxy without making a single false-positive identification. This is significantly better than direct inspection by humans was able to do. (abridged)

==> figures/11q.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file '11q.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{97.5bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,5.38461538)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{11q.pdf}}%
    \put(0.50051082,5.14750601){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{conv 4x4 16}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{11q.pdf}}%
    \put(0.50051082,4.91673678){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{conv 3x3 16}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{11q.pdf}}%
    \put(0.50051082,4.68596746){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{max pool /2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{11q.pdf}}%
    \put(0.52944078,5.28313558){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptscriptstyle{101\times101\times4}$}}}%
    \put(0.52944078,5.0523664){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptscriptstyle{98\times98\times16}$}}}%
    \put(0.52944078,4.82159708){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptscriptstyle{96\times96\times16}$}}}%
    \put(0.52944078,4.59082803){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptscriptstyle{48\times48\times16}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{11q.pdf}}%
    \put(0.50051082,4.26289077){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{conv 3x3 32}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{11q.pdf}}%
    \put(0.50051082,4.03212154){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{conv 3x3 32}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{11q.pdf}}%
    \put(0.50051082,3.80135231){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{max pool /2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{11q.pdf}}%
    \put(0.52944078,4.16775105){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptscriptstyle{46\times46\times32}$}}}%
    \put(0.52944078,3.93698182){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptscriptstyle{44\times44\times32}$}}}%
    \put(0.52944078,3.70621259){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptscriptstyle{22\times22\times32}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{11q.pdf}}%
    \put(0.50051082,3.37827527){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{conv 3x3 64}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{11q.pdf}}%
    \put(0.50051082,3.14750604){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{conv 3x3 64}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{11q.pdf}}%
    \put(0.50051082,2.91673681){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{max pool /2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{11q.pdf}}%
    \put(0.52944078,3.28313555){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptscriptstyle{20\times20\times64}$}}}%
    \put(0.52944078,3.05236632){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptscriptstyle{18\times18\times64}$}}}%
    \put(0.52944078,2.82159708){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptscriptstyle{9\times9\times64}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{11q.pdf}}%
    \put(0.50051082,2.37827527){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{conv 3x3 128}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{11q.pdf}}%
    \put(0.50051082,1.95519835){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{conv 3x3 128}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{11q.pdf}}%
    \put(0.50051082,1.41673681){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{fc 1024}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{11q.pdf}}%
    \put(0.52944078,2.28313555){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptscriptstyle{7\times7\times128}$}}}%
    \put(0.52944078,1.86005862){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptscriptstyle{5\times5\times128}$}}}%
    \put(0.52944078,1.32159708){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptscriptstyle{1024}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{11q.pdf}}%
    \put(0.50051082,0.99365989){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{fc 1024}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{11q.pdf}}%
    \put(0.50051082,0.57058296){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{fc 1024}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{11q.pdf}}%
    \put(0.50051082,0.14750604){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{fc 1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{11q.pdf}}%
    \put(0.52944078,0.05236678){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptscriptstyle{1}$}}}%
    \put(0.50051082,4.49365983){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{\tiny batch norm}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{11q.pdf}}%
    \put(0.50051082,3.6090445){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{\tiny batch norm}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{11q.pdf}}%
    \put(0.50051082,2.72442912){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{\tiny batch norm}}}}%
    \put(0.50051082,2.6090445){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{\tiny dropout}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{11q.pdf}}%
    \put(0.50051082,1.76289065){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{\tiny batch norm}}}}%
    \put(0.50051082,1.64750604){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{\tiny dropout}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{11q.pdf}}%
    \put(0.50051082,0.37827527){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{\tiny batch norm}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=25]{11q.pdf}}%
    \put(0.50051082,1.22442912){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{\tiny dropout}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=26]{11q.pdf}}%
    \put(0.50051082,0.80135219){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{\tiny dropout}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=27]{11q.pdf}}%
    \put(0.50051082,2.18596758){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{\tiny dropout}}}}%
    \put(0.52944078,0.89851969){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptscriptstyle{1024}$}}}%
    \put(0.52944078,0.47544277){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\scriptscriptstyle{1024}$}}}%
  \end{picture}%
\endgroup%

